The Dynamics and Orbit Structure of the Topdrop Map

We study the topdrop map, a mapping on permutations in $S_n$ related to card shuffling. We show this map is bijective and study its orbit structure. We introduce the notion of the topdrop-necklace as a way of classifying the orbits of the map and establish a general theorem to count orbits using topdrop-necklaces. We then provide exact counts for orbits of size two through five and lower bounds for the number of orbits of sizes six and eight. We show symmetries in orbits which happen when $n$ or $n-1$ is in the topdrop-necklace, count these orbits, and show that they have even size. We prove a restriction on topdrop-necklaces based on permutation parity.

==> necklace_data.csv <==
Orbit Size,Number of Necklaces
2,1
3,0
4,12
5,8
6,134
7,0
8,1104
9,40
10,8120
11,4
12,46102
13,2
14,211324
15,8
16,762366
17,6
18,2111738
19,8
20,4650850
21,2
22,8248430
23,4
24,12222484
25,0
26,15952140
27,0
28,18771828
29,6
30,20645818
31,6
32,21438384
33,6
34,21423048
35,0
36,20708604
37,0
38,19580882
39,18
40,18142542
41,4
42,16557650
43,2
44,14923362
45,6
46,13330264
47,0
48,11796914
49,0
50,10378396
51,0
52,9062914
53,0
54,7895414
55,0
56,6841368
57,0
58,5923770
59,0
60,5101262
61,0
62,4393114
63,0
64,3773864
65,0
66,3234012
67,0
68,2766070
69,0
70,2367266
71,0
72,2018992
73,0
74,1720536
75,0
76,1470954
77,0
78,1253976
79,0
80,1070482
81,0
82,910196
83,0
84,774776
85,0
86,660442
87,0
88,557654
89,0
90,478540
91,0
92,406150
93,0
94,344068
95,0
96,293440
97,0
98,248648
99,0
100,209978
101,0
102,179150
103,0
104,151918
105,0
106,129404
107,0
108,110330
109,0
110,93574
111,0
112,79366
113,0
114,67030
115,0
116,57158
117,0
118,49376
119,0
120,41650
121,0
122,34942
123,0
124,29910
125,0
126,25054
127,0
128,21768
129,0
130,18280
131,0
132,15388
133,0
134,13378
135,0
136,11226
137,0
138,9474
139,0
140,8156
141,0
142,7134
143,0
144,6048
145,0
146,5166
147,0
148,4060
149,0
150,3582
151,0
152,3174
153,0
154,2552
155,0
156,2234
157,0
158,1818
159,0
160,1702
161,0
162,1330
163,0
164,1122
165,0
166,1024
167,0
168,846
169,0
170,728
171,0
172,648
173,0
174,526
175,0
176,464
177,0
178,360
179,0
180,296
181,0
182,300
183,0
184,242
185,0
186,218
187,0
188,152
189,0
190,130
191,0
192,102
193,0
194,112
195,0
196,78
197,0
198,74
199,0
200,84
201,0
202,26
203,0
204,34
205,0
206,38
207,0
208,28
209,0
210,32
211,0
212,24
213,0
214,36
215,0
216,10
217,0
218,10
219,0
220,4
221,0
222,16
223,0
224,10
225,0
226,8
227,0
228,2
229,0
230,6
231,0
232,6
233,0
234,4
235,0
236,4
237,0
238,6
239,0
240,2
241,0
242,2
243,0
244,0
245,0
246,2
247,0
248,2
249,0
250,2
251,0
252,2
253,0
254,2
255,0
256,0
257,0
258,2
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,2


==> orbit_data.csv <==
Orbit Size,Number of Orbits
2,479001600
3,0
4,479001600
5,2903040
6,914538240
7,0
8,548691840
9,4800
10,643345920
11,480
12,511071888
13,48
14,520564416
15,5760
16,383150640
17,20
18,321613008
19,48
20,252602544
21,48
22,209447124
23,8
24,166107608
25,0
26,137270776
27,0
28,111273220
29,720
30,92434716
31,108
32,75769674
33,72
34,63086894
35,0
36,52125436
37,0
38,43644628
39,132
40,36215614
41,8
42,30285272
43,12
44,25347896
45,964
46,21208120
47,0
48,17798628
49,0
50,14928972
51,0
52,12531644
53,0
54,10533446
55,0
56,8855490
57,0
58,7469962
59,0
60,6280466
61,0
62,5298158
63,0
64,4472516
65,0
66,3773672
67,0
68,3182986
69,0
70,2684794
71,0
72,2265136
73,0
74,1911728
75,0
76,1618564
77,0
78,1369608
79,0
80,1161340
81,0
82,982622
83,0
84,828948
85,0
86,703782
87,0
88,590306
89,0
90,505144
91,0
92,426538
93,0
94,360364
95,0
96,305778
97,0
98,258630
99,0
100,217624
101,0
102,185338
103,0
104,156880
105,0
106,133336
107,0
108,113220
109,0
110,95862
111,0
112,81244
113,0
114,68492
115,0
116,58358
117,0
118,50290
119,0
120,42348
121,0
122,35512
123,0
124,30338
125,0
126,25392
127,0
128,22070
129,0
130,18478
131,0
132,15554
133,0
134,13530
135,0
136,11340
137,0
138,9554
139,0
140,8222
141,0
142,7182
143,0
144,6088
145,0
146,5206
147,0
148,4086
149,0
150,3604
151,0
152,3186
153,0
154,2580
155,0
156,2240
157,0
158,1870
159,0
160,1710
161,0
162,1336
163,0
164,1134
165,0
166,1032
167,0
168,850
169,0
170,728
171,0
172,652
173,0
174,526
175,0
176,468
177,0
178,360
179,0
180,296
181,0
182,300
183,0
184,246
185,0
186,218
187,0
188,152
189,0
190,130
191,0
192,102
193,0
194,114
195,0
196,78
197,0
198,74
199,0
200,84
201,0
202,26
203,0
204,34
205,0
206,38
207,0
208,28
209,0
210,32
211,0
212,24
213,0
214,36
215,0
216,10
217,0
218,10
219,0
220,4
221,0
222,16
223,0
224,10
225,0
226,8
227,0
228,2
229,0
230,6
231,0
232,6
233,0
234,4
235,0
236,4
237,0
238,6
239,0
240,2
241,0
242,2
243,0
244,0
245,0
246,2
247,0
248,2
249,0
250,2
251,0
252,2
253,0
254,2
255,0
256,0
257,0
258,2
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,2

